Gemini/GMOS Transmission Spectroscopy of the Grazing Planet Candidate WD 1856+534 b

WD 1856+534 b is a Jupiter-sized, cool giant planet candidate transiting the white dwarf WD 1856+534. Here, we report an optical transmission spectrum of WD 1856+534 b obtained from ten transits using the Gemini Multi-Object Spectrograph. This system is challenging to observe due to the faintness of the host star and the short transit duration. Nevertheless, our phase-folded white light curve reached a precision of 0.12 %. WD 1856+534 b provides a unique transit configuration compared to other known exoplanets: the planet is $8\times$ larger than its star and occults over half of the stellar disc during mid-transit. Consequently, many standard modeling assumptions do not hold. We introduce the concept of a `limb darkening corrected, time-averaged transmission spectrum' and propose that this is more suitable than $(R_{\mathrm{p}, \lambda} / R_{\mathrm{s}})^2$ for comparisons to atmospheric models for planets with grazing transits. We also present a modified radiative transfer prescription. Though the transmission spectrum shows no prominent absorption features, it is sufficiently precise to constrain the mass of WD 1856+534 b to be > 0.84 M$_\mathrm{J}$ (to $2 \, \sigma$ confidence), assuming a clear atmosphere and a Jovian composition. High-altitude cloud decks can allow lower masses. WD 1856+534 b could have formed either as a result of common envelope evolution or migration under the Kozai-Lidov mechanism. Further studies of WD 1856+534 b, alongside new dedicated searches for substellar objects around white dwarfs, will shed further light on the mysteries of post-main sequence planetary systems.

==> Table5.txt <==
lambda1 	 lambda2 	 q1 	 unc_q1 	 q2 	 unc_q2 	 Rp/Rs 	 unc_Rp/Rs 	 Dcorr 	 unc_Dcorr 
0.523 0.543  0.22  0.15  0.18  0.23 7.8607 0.0022 0.3284 0.0012
0.543 0.563  0.09  0.07  0.06  0.10 7.8541 0.0021 0.3248 0.0011
0.563 0.583  0.20  0.13  0.14  0.19 7.8609 0.0017 0.3284 0.0010
0.583 0.603  0.24  0.13  0.07  0.19 7.8630 0.0016 0.3296 0.0009
0.603 0.623  0.24  0.14  0.10  0.20 7.8615 0.0014 0.3287 0.0007
0.623 0.643  0.21  0.12  0.07  0.16 7.8613 0.0014 0.3287 0.0007
0.643 0.663  0.14  0.10  0.11  0.14 7.8613 0.0012 0.3286 0.0007
0.663 0.683  0.10  0.07  0.08  0.11 7.8618 0.0011 0.3290 0.0006
0.683 0.703  0.15  0.09  0.06  0.13 7.8624 0.0012 0.3294 0.0007
0.703 0.723  0.13  0.09  0.10  0.13 7.8612 0.0012 0.3286 0.0006
0.723 0.743  0.15  0.10  0.08  0.14 7.8621 0.0015 0.3291 0.0008
0.743 0.763  0.09  0.07  0.06  0.09 7.8614 0.0016 0.3288 0.0009
0.763 0.783  0.13  0.09  0.09  0.13 7.8613 0.0014 0.3287 0.0008
0.783 0.803  0.13  0.09  0.08  0.13 7.8620 0.0014 0.3290 0.0007
0.803 0.823  0.11  0.07  0.10  0.11 7.8608 0.0013 0.3284 0.0007
0.823 0.843  0.11  0.08  0.05  0.10 7.8600 0.0015 0.3279 0.0008
0.843 0.863  0.16  0.09  0.04  0.12 7.8641 0.0015 0.3302 0.0008
0.863 0.883  0.09  0.07  0.04  0.08 7.8590 0.0017 0.3273 0.0009
0.923 0.943  0.14  0.10  0.08  0.14 7.8552 0.0022 0.3254 0.0012
0.943 0.963  0.14  0.10  0.08  0.13 7.8584 0.0023 0.3271 0.0013
0.963 0.983  0.14  0.10  0.08  0.14 7.8533 0.0023 0.3243 0.0013
0.983 1.003  0.15  0.12  0.07  0.14 7.8574 0.0034 0.3266 0.0019

